Sensitivity Analysis for Binary Sampling Systems via Quantitative Fisher Information Lower Bounds

The problem of determining the achievable sensitivity with digitization exhibiting minimal complexity is addressed. In this case, measurements are exclusively available in hard-limited form. Assessing the achievable sensitivity via the Cram\'{e}r-Rao lower bound requires characterization of the likelihood function, which is intractable for multivariate binary distributions. In this context, the Fisher matrix of the exponential family and a lower bound for arbitrary probabilistic models are discussed. The conservative approximation for Fisher's information matrix rests on a surrogate exponential family distribution connected to the actual data-generating system by two compact equivalences. Without characterizing the likelihood and its support, this probabilistic notion enables designing estimators that consistently achieve the sensitivity as defined by the inverse of the conservative information matrix. For parameter estimation with multivariate binary samples, a quadratic exponential surrogate distribution tames statistical complexity such that a quantitative assessment of an achievable sensitivity level becomes tractable. This fact is exploited for the performance analysis concerning parameter estimation with an array of low-complexity binary sensors in comparison to an ideal system featuring infinite amplitude resolution. Additionally, data-driven assessment by estimating a conservative approximation for the Fisher matrix under recursive binary sampling as implemented in $\Sigma\Delta$-modulating analog-to-digital converters is demonstrated.

==> Data/1bitDOA_ApproximateSensitivity_vs_SNR_K32_zeta15.txt <==
-40.000000000000 -4.050836690757 -3.917675971305
-38.000000000000 -4.045336348521 -3.914926220488
-36.000000000000 -4.036653745890 -3.910585974679
-34.000000000000 -4.022979587428 -3.903751545787
-32.000000000000 -4.001522867506 -3.893029839300
-30.000000000000 -3.968046438570 -3.876308322162
-28.000000000000 -3.916280197380 -3.850467081785
-26.000000000000 -3.837321307174 -3.811092589318
-24.000000000000 -3.719358883955 -3.752374025038
-22.000000000000 -3.548442083479 -3.667571434878
-20.000000000000 -3.311341242534 -3.550652559856
-18.000000000000 -3.001039537707 -3.399536431536
-16.000000000000 -2.622738064861 -3.220263708265
-14.000000000000 -2.193628501502 -3.029482649271
-12.000000000000 -1.727880034989 -2.852155243181
-10.000000000000 -1.206574673164 -2.714785499408
-8.000000000000 -0.552832997319 -2.638937302727
-6.000000000000 0.342866980680 -2.639151311113
-4.000000000000 1.522589037708 -2.723697925134
-2.000000000000 2.886075672169 -2.891530801171
0.000000000000 4.262877919493 -3.119782085196
2.000000000000 5.508457727220 -3.357039912386
4.000000000000 6.499341845980 -3.562422919897
6.000000000000 7.176740117220 -3.754143976993
8.000000000000 7.590087165506 -3.978467211843
10.000000000000 7.813582639144 -4.259105887837


==> Data/1bitDOA_Sensitivity_vs_K_SNR-15_zeta15.txt <==
2.000000000000 -6.935511314473 -3.924440556390 0.000000000000 0.000000000000 -6.935511314473 -3.924440556390
4.000000000000 -4.995884548633 -3.836838471843 5.518716067420 12.759358033710 0.522831518787 8.922519561867
6.000000000000 -4.375536914234 -3.756902854855 8.566079719308 19.723720303157 4.190542805075 15.966817448301
8.000000000000 -4.014674795721 -3.683746065510 10.614973210583 24.550279465910 6.600298414862 20.866533400401
10.000000000000 -3.755454035747 -3.616539186766 12.125450626324 28.237564755301 8.369996590577 24.621025568535
12.000000000000 -3.549549816929 -3.554579224412 13.301430406894 31.214375534737 9.751880589965 27.659796310325
14.000000000000 -3.376746197099 -3.497269704004 14.250998043163 33.705612988153 10.874251846064 30.208343284149
16.000000000000 -3.226839249096 -3.444101716249 15.038176981909 35.844177618017 11.811337732813 32.400075901768
18.000000000000 -3.093971847721 -3.394638433355 15.703900465574 37.715188003295 12.609928617853 34.320549569940
20.000000000000 -2.974450275196 -3.348502723769 16.275844301743 39.376438560543 13.301394026547 36.027935836774
22.000000000000 -2.865772744109 -3.305367265343 16.773539241824 40.868955232813 13.907766497716 37.563587967470
24.000000000000 -2.766148351172 -3.264946518942 17.211243134518 42.222899927435 14.445094783346 38.957953408494
26.000000000000 -2.674238097399 -3.226990229838 17.599654921234 43.461086164799 14.925416823834 40.234095934961
28.000000000000 -2.589005671233 -3.191278119764 17.946988273778 44.601179567054 15.357982602545 41.409901447291
30.000000000000 -2.509626576393 -3.157615628960 18.259671424419 45.657132672902 15.750044848026 42.499517043942
32.000000000000 -2.435430119491 -3.125830484402 18.542818783962 46.640153008465 16.107388664471 43.514322524063
34.000000000000 -2.365860590581 -3.095769456155 18.800557886223 47.559375451979 16.434697295642 44.463605995824
36.000000000000 -2.300450414904 -3.067295565846 19.036261623100 48.422340999559 16.735811208196 45.355045433714
38.000000000000 -2.238801177373 -3.040285982670 19.252716735172 49.235345140853 17.013915557800 46.195059158183
40.000000000000 -2.180569760235 -3.014630228005 19.452248348094 50.003696220953 17.271678587859 46.989065992948
42.000000000000 -2.125457980230 -2.990228653839 19.636813548482 50.731910297377 17.511355568252 47.741681643538
44.000000000000 -2.073204676492 -2.966991137388 19.808072735746 51.423860322448 17.734868059254 48.456869185060
46.000000000000 -2.023579559950 -2.944835966368 19.967444749456 52.082891904818 17.943865189506 49.138055938449
48.000000000000 -1.976378352936 -2.923688874971 20.116149970984 52.711914235054 18.139771618048 49.788225360082
50.000000000000 -1.931418897958 -2.903482213724 20.255244388464 53.313472295020 18.323825490505 50.409990081296
52.000000000000 -1.888537998835 -2.884154227692 20.385646785920 53.889804782459 18.497108787085 51.005650554767
54.000000000000 -1.847588831864 -2.865648422536 20.508160640877 54.442891005782 18.660571809012 51.577242583246
56.000000000000 -1.808438796548 -2.847913023283 20.623491906991 54.974489171388 18.815053110442 52.126576148105
58.000000000000 -1.770967721564 -2.830900493310 20.732263565800 55.486167887839 18.961295844236 52.655267394529
60.000000000000 -1.735066512390 -2.814567527619 20.835027619161 55.979332276110 19.099961106772 53.164764748491
62.000000000000 -1.700635774308 -2.798874402259 20.932275037658 56.455245754618 19.231639263350 53.656371352359
64.000000000000 -1.667584628761 -2.783784394367 21.024444064006 56.915048328970 19.356859435245 54.131263934602


==> Data/1bitDOA_Sensitivity_vs_K_SNR-25_zeta15.txt <==
2.000000000000 -6.932727180229 -3.922419077173 0.000000000000 0.000000000000 -6.932727180229 -3.922419077173
4.000000000000 -5.152083234583 -3.912573053862 5.966181601502 12.983090800751 0.814098366919 9.070517746889
6.000000000000 -4.674979074307 -3.902825745267 9.433927287530 20.157644087268 4.758948213223 16.254818342001
8.000000000000 -4.443754957368 -3.893177046142 11.878957148345 25.182271434792 7.435202190977 21.289094388650
10.000000000000 -4.302274264436 -3.883625547251 13.763743045291 29.056710964784 9.461468780854 25.173085417534
12.000000000000 -4.203640820234 -3.874169766586 15.294280071025 32.210800366803 11.090639250791 28.336630600217
14.000000000000 -4.128846957721 -3.864808264936 16.580450469911 34.870339201527 12.451603512190 31.005530936591
16.000000000000 -4.068718464340 -3.855539594395 17.687842622574 37.169010438350 13.619124158235 33.313470843955
18.000000000000 -4.018281561130 -3.846362385930 18.658761066940 39.192618303978 14.640479505810 35.346255918047
20.000000000000 -3.974604813982 -3.837275270728 19.522089899806 40.999561359574 15.547485085823 37.162286088846
22.000000000000 -3.935847828324 -3.828276894468 20.298429961611 42.631400592706 16.362582133287 38.803123698239
24.000000000000 -3.900796449101 -3.819365956167 21.002991251036 44.118773985694 17.102194801935 40.299408029527
26.000000000000 -3.868616951341 -3.810541163576 21.647323600586 45.484920504475 17.778706649245 41.674379340899
28.000000000000 -3.838717608068 -3.801801260641 22.240404147077 46.747887503704 18.401686539009 42.946086243062
30.000000000000 -3.810666612775 -3.793145011445 22.789348711152 47.921971316269 18.978682098378 44.128826304824
32.000000000000 -3.784141296061 -3.784571201666 23.299893119307 49.018690176138 19.515751823246 45.234118974472
34.000000000000 -3.758895544282 -3.776078644223 23.776728349723 50.047460683729 20.017832805441 46.271382039506
36.000000000000 -3.734738235794 -3.767666175852 24.223739736919 51.016080056468 20.489001501125 47.248413880616
38.000000000000 -3.711518580101 -3.759332650655 24.644181415667 51.931077481100 20.932662835565 48.171744830445
40.000000000000 -3.689115915989 -3.751076946926 25.040805967225 52.797975030518 21.351690051237 49.046898083592
42.000000000000 -3.667432457766 -3.742897968141 25.415962401020 53.621484723646 21.748529943254 49.878586755505
44.000000000000 -3.646388043551 -3.734794632848 25.771671321511 54.405659615330 22.125283277960 50.670864982483
46.000000000000 -3.625916269438 -3.726765884413 26.109683372383 55.154011216281 22.483767102945 51.427245331868
48.000000000000 -3.605961599829 -3.718810684278 26.431525232899 55.869601866011 22.825563633070 52.150791181734
50.000000000000 -3.586477178029 -3.710928012522 26.738536218290 56.555118209933 23.152059040261 52.844190197411
52.000000000000 -3.567423148214 -3.703116869406 27.031897697252 57.212930238125 23.464474549038 53.509813368718
54.000000000000 -3.548765352144 -3.695376272145 27.312656954422 57.845139162555 23.763891602278 54.149762890410
56.000000000000 -3.530474308125 -3.687705256622 27.581746710889 58.453616573337 24.051272402763 54.765911316715
58.000000000000 -3.512524403278 -3.680102876231 27.840001217582 59.040036713730 24.327476814305 55.359933837500
60.000000000000 -3.494893249483 -3.672568203077 28.088169619114 59.605903276086 24.593276369631 55.933335073009
62.000000000000 -3.477561162416 -3.665100324970 28.326927125403 60.152571798491 24.849365962987 56.487471473521
64.000000000000 -3.460510740663 -3.657698348702 28.556884408934 60.681268501434 25.096373668271 57.023570152732


==> Data/1bitDOA_Sensitivity_vs_K_SNR-6_zeta15.txt <==
2.000000000000 -7.056313362387 -4.012697783475 0.000000000000 0.000000000000 -7.056313362387 -4.012697783475
4.000000000000 -4.473475989313 -3.659679164406 3.514955840594 11.757477920297 -0.958520148719 8.097798755891
6.000000000000 -3.486264581104 -3.429740608886 5.094461763419 17.987911325212 1.608197182315 14.558170716327
8.000000000000 -2.902446288101 -3.269170626804 6.006866660648 22.246226190943 3.104420372546 18.977055564138
10.000000000000 -2.504157411720 -3.150683848776 6.604171006304 25.476924945291 4.100013594584 22.326241096515
12.000000000000 -2.211461623130 -3.059616769291 7.026487186512 28.076903924547 4.815025563382 25.017287155256
14.000000000000 -1.986005863311 -2.987441341893 7.341229523400 30.250728728271 5.355223660089 27.263287386378
16.000000000000 -1.806469495840 -2.928839610861 7.585004354603 32.117591304364 5.778534858763 29.188751693503
18.000000000000 -1.659847996260 -2.880308832150 7.779453110669 33.752964325842 6.119605114409 30.872655493693
20.000000000000 -1.537681652881 -2.839441118782 7.938208428532 35.207620623937 6.400526775650 32.368179505154
22.000000000000 -1.434234565712 -2.804568225203 8.070292654428 36.517331939115 6.636058088716 33.712763713912
24.000000000000 -1.345467197821 -2.774496658345 8.181918214198 37.708237467275 6.836451016377 34.933740808929
26.000000000000 -1.268423849602 -2.748318625766 8.277504165679 38.800010787022 7.009080316077 36.051692161256
28.000000000000 -1.200888099020 -2.725320126089 8.360280632708 39.807825746519 7.159392533688 37.082505620430
30.000000000000 -1.141189333996 -2.704936694639 8.432663929633 40.743628925509 7.291474595637 38.038692230870
32.000000000000 -1.088027135290 -2.686756442845 8.496497939373 41.616992586171 7.408470804083 38.930236143326
34.000000000000 -1.040388424401 -2.670451311151 8.553214309565 42.435703663650 7.512825885164 39.765252352499
36.000000000000 -0.997458617083 -2.655734425309 8.603941656998 43.206181016508 7.606483039915 40.550446591198
38.000000000000 -0.958569552682 -2.642356533091 8.649581777043 43.933777661788 7.691012224361 41.291421128697
40.000000000000 -0.923173133876 -2.630122710403 8.690863939197 44.623004016504 7.767690805321 41.992881306102
42.000000000000 -0.890829158515 -2.618908221135 8.728384288729 45.277695667500 7.837555130213 42.658787446365
44.000000000000 -0.861163292915 -2.608599652654 8.762634915323 45.901141412236 7.901471622407 43.292541759582
46.000000000000 -0.833853928730 -2.599088577535 8.794025619490 46.496182339835 7.960171690760 43.897093762300
48.000000000000 -0.808623106351 -2.590271861984 8.822900431901 47.065289465512 8.014277325551 44.475017603529
50.000000000000 -0.785236257883 -2.582070513766 8.849550305013 47.610625253295 8.064314047131 45.028554739529
52.000000000000 -0.763499704202 -2.574451348968 8.874222973716 48.134092876357 8.110723269514 45.559641527388
54.000000000000 -0.743242049101 -2.567369049414 8.897130695588 48.637376033138 8.153888646488 46.070006983724
56.000000000000 -0.724312325932 -2.560766848283 8.918456384532 49.121971410159 8.194144058599 46.561204561875
58.000000000000 -0.706581147582 -2.554579016317 8.938358513953 49.589215361916 8.231777366371 47.034636345599
60.000000000000 -0.689938348374 -2.548773605462 8.956975068266 50.040306000662 8.267036719891 47.491532395200
62.000000000000 -0.674288670723 -2.543328774682 8.974426751510 50.476321611545 8.300138080787 47.932992836862
64.000000000000 -0.659549358051 -2.538206681441 8.990819611150 50.898236102542 8.331270253099 48.360029421101


==> Data/1bitDOA_Sensitivity_vs_SNR_K32_zeta15.txt <==
-40.000000000000 -4.050837322980 -3.917676219898
-38.000000000000 -4.045336412370 -3.914926507161
-36.000000000000 -4.036653832753 -3.910586560442
-34.000000000000 -4.022979552906 -3.903752001180
-32.000000000000 -4.001525832450 -3.893029609600
-30.000000000000 -3.968052655205 -3.876308816616
-28.000000000000 -3.916297117219 -3.850468601955
-26.000000000000 -3.837370467837 -3.811097254212
-24.000000000000 -3.719502471916 -3.752387376419
-22.000000000000 -3.548877348624 -3.667606383942
-20.000000000000 -3.312689618732 -3.550740613997
-18.000000000000 -3.005236262061 -3.399765259773
-16.000000000000 -2.635578734905 -3.220853815622
-14.000000000000 -2.231360356034 -3.031010196910
-12.000000000000 -1.834333992236 -2.856030766128
-10.000000000000 -1.491485739617 -2.724142792045
-8.000000000000 -1.234841980999 -2.660551858836
-6.000000000000 -1.088026999015 -2.686756329511
-4.000000000000 -1.078607167802 -2.822583732043
-2.000000000000 -1.221015020324 -3.087644401466
0.000000000000 -1.517899629684 -3.497822700761
2.000000000000 -1.927955597775 -4.060558861294
4.000000000000 -2.357644088494 -4.768196214144
6.000000000000 -2.750800681397 -5.605752789110
8.000000000000 -3.171344477189 -6.559461524325
10.000000000000 -3.554108018226 -7.603799348200


==> Data/SigmaDelta_Sensitivity_vs_Feedback_lambda1_mean0.5_variance1_delta0.01.txt <==
0.315789473684 -6.900299728205 -16.830618127897
0.421052631579 -4.298616029801 -14.116020930197
0.526315789474 -3.029957346428 -12.758444297659
0.631578947368 -2.115654628954 -11.365184270763
0.736842105263 -1.396595652444 -10.277867212054
0.842105263158 -0.925402305947 -9.394047136642
0.947368421053 -0.629923287271 -8.776167716554
1.052631578947 -0.643895937489 -8.334142490402
1.157894736842 -0.710792020596 -8.160102526899
1.263157894737 -1.017856715839 -8.015330336154
1.368421052632 -1.392364677251 -8.415140092162
1.473684210526 -1.858117610752 -8.633169954515
1.578947368421 -2.270719293319 -8.985621711368
1.684210526316 -2.728190977273 -9.264392661511


==> Data/SigmaDelta_Sensitivity_vs_Feedback_lambda1_mean0_variance1_delta0.01.txt <==
0.315789473684 -1.206845433425 -15.581188203416
0.421052631579 -0.897350780442 -13.075426954691
0.526315789474 -0.725282837728 -11.511659425830
0.631578947368 -0.546238979408 -10.355458701102
0.736842105263 -0.419428384831 -9.170606454672
0.842105263158 -0.336541723927 -8.267642801711
0.947368421053 -0.271492670452 -7.700995744177
1.052631578947 -0.303250785143 -7.241769495005
1.157894736842 -0.372237940456 -7.057472166347
1.263157894737 -0.562375903266 -6.872641815115
1.368421052632 -0.800124020899 -7.031076450715
1.473684210526 -1.223534543622 -7.389445968176
1.578947368421 -1.572174690505 -7.817463961604
1.684210526316 -2.021589018376 -7.978588108445


==> Data/SigmaDelta_Sensitivity_vs_Feedback_lambda2_mean0.5_variance1_delta0.01.txt <==
0.315789473684 -3.931751420400 -11.632659977892
0.421052631579 -2.665117605645 -9.505478950705
0.526315789474 -1.936028178270 -8.359552759223
0.631578947368 -1.309975587767 -7.225481874112
0.736842105263 -0.919409522001 -6.606084375295
0.842105263158 -0.666862025651 -6.061882897614
0.947368421053 -0.469092213293 -5.739883666386
1.052631578947 -0.526499744394 -5.642675257332
1.157894736842 -0.988183599316 -5.833542215141
1.263157894737 -1.664611672663 -6.367423263744
1.368421052632 -2.499202704700 -7.201692863944
1.473684210526 -3.224207875062 -7.698421960743
1.578947368421 -3.878701457333 -8.521350407117
1.684210526316 -4.499431044514 -9.056670576729


==> Data/SigmaDelta_Sensitivity_vs_Feedback_lambda2_mean0_variance1_delta0.01.txt <==
0.315789473684 -0.889998804268 -10.907893053711
0.421052631579 -0.711663826831 -8.932684426561
0.526315789474 -0.590668933867 -7.418341380205
0.631578947368 -0.472508698148 -6.435191875651
0.736842105263 -0.362550872589 -5.690941968690
0.842105263158 -0.277931622450 -5.118977598548
0.947368421053 -0.238316036649 -4.656178356040
1.052631578947 -0.219585334100 -4.300374259608
1.157894736842 -0.503409428821 -4.509190733017
1.263157894737 -1.057966460215 -4.703735528670
1.368421052632 -1.686004373429 -5.418655131735
1.473684210526 -2.382900361372 -6.178860227830
1.578947368421 -3.025447139413 -6.928870034763
1.684210526316 -3.653412347702 -7.683565960609


==> Data/SigmaDelta_Sensitivity_vs_Feedback_lambda4_mean0.5_variance1_delta0.01.txt <==
0.315789473684 -1.817386288426 -6.658597242434
0.421052631579 -1.427212246791 -5.423605309934
0.526315789474 -1.112442961949 -4.755228880099
0.631578947368 -0.874138404791 -4.223232109733
0.736842105263 -0.663201644129 -3.846220601686
0.842105263158 -0.490287089380 -3.608431032368
0.947368421053 -0.307509294946 -3.552654385229
1.052631578947 -0.563871254774 -3.914791950510
1.157894736842 -1.935795320151 -4.972384552253
1.263157894737 -3.259006869981 -6.213661378462
1.368421052632 -4.390532152724 -7.194571373135
1.473684210526 -5.294436790554 -8.013647878673
1.578947368421 -5.907505605552 -8.634292666803
1.684210526316 -6.539231438644 -9.377315473526


==> Data/SigmaDelta_Sensitivity_vs_Feedback_lambda4_mean0_variance1_delta0.01.txt <==
0.315789473684 -0.718538965751 -6.190121809345
0.421052631579 -0.580991825703 -4.997061723869
0.526315789474 -0.478833229424 -4.145769132624
0.631578947368 -0.396513193039 -3.558436724733
0.736842105263 -0.286339151023 -3.233155662440
0.842105263158 -0.199358151058 -2.953471235024
0.947368421053 -0.141506522445 -2.667522644333
1.052631578947 -0.173469670137 -2.551194947590
1.157894736842 -1.213412905211 -3.312561460379
1.263157894737 -2.469528862569 -4.411394037249
1.368421052632 -3.466612191487 -5.643476191443
1.473684210526 -4.429180672881 -6.772009070115
1.578947368421 -5.155519846882 -7.688253937464
1.684210526316 -5.801291168283 -8.367033946767

